Composed Fine-Tuning: Freezing Pre-Trained Denoising Autoencoders for Improved Generalization

We focus on prediction problems with structured outputs that are subject to output validity constraints, e.g. pseudocode-to-code translation where the code must compile. While labeled input-output pairs are expensive to obtain, "unlabeled" outputs, i.e. outputs without corresponding inputs, are freely available (e.g. code on GitHub) and provide information about output validity. We can capture the output structure by pre-training a denoiser to denoise corrupted versions of unlabeled outputs. We first show that standard fine-tuning after pre-training destroys some of this structure. We then propose composed fine-tuning, which fine-tunes a predictor composed with the pre-trained denoiser, which is frozen to preserve output structure. For two-layer ReLU networks, we prove that composed fine-tuning significantly reduces the complexity of the predictor, thus improving generalization. Empirically, we show that composed fine-tuning improves over standard fine-tuning on two pseudocode-to-code translation datasets (3% and 6% relative). The improvement from composed fine-tuning is magnified on out-of-distribution (OOD) examples (4% and 25% relative).

==> arxiv.txt <==
docs	Directory	Delete
docs/ablations.tex	TEX	Delete
docs/acknowledgement.tex	unknown	Delete
docs/algorithm.sty	TeX auxiliary	Delete
docs/algorithmic.sty	TeX auxiliary	Delete
docs/appendix-body.tex	TEX	Delete
docs/code.tex	TEX	Delete
docs/destroy.tex	TEX	Delete
docs/discussion.tex	unknown	Delete
docs/experiments.tex	TEX	Delete
docs/fancyhdr.sty	TeX auxiliary	Delete
docs/fig-code-example-denoise.tex	TEX	Delete
docs/fig-fonts-labeled-unlabeled.tex	TEX	Delete
docs/fig-fonts.tex	TEX	Delete
docs/fig-simple.tex	TEX	Delete
docs/fig-synthetic-labeled-unlabeled.tex	TEX	Delete
docs/figs	Directory	Delete
docs/figs/fig1_new.pdf	PDF	Delete
docs/figs/fonts_base.png	Image (gif/jpg etc)	Delete
docs/figs/fonts_base_pi.png	Image (gif/jpg etc)	Delete
docs/figs/fonts_f.png	Image (gif/jpg etc)	Delete
docs/figs/fonts_l2.pdf	PDF	Delete
docs/figs/fonts_labeled.pdf	PDF	Delete
docs/figs/fonts_unlabeled.pdf	PDF	Delete
docs/figs/fonts_with_pi.png	Image (gif/jpg etc)	Delete
docs/figs/simple_example_1.pdf	PDF	Delete
docs/figs/simple_example_2.pdf	PDF	Delete
docs/figs/synthetic_labeled.pdf	PDF	Delete
docs/figs/synthetic_unlabeled.pdf	PDF	Delete
docs/figs/vary_labeled.pdf	PDF	Delete
docs/figs/vary_unlabeled.pdf	PDF	Delete
docs/fonts.tex	TEX	Delete
docs/framework.tex	TEX	Delete
docs/icml2021.bst	TeX auxiliary	Delete
docs/icml2021.sty	TeX auxiliary	Delete
docs/intro.tex	TEX	Delete
docs/macros.tex	TEX	Delete
docs/main.bbl	TeX auxiliary	Delete
docs/main.bib	BiBTeX	Delete
docs/main.tex	LATEX2e	Delete
docs/math_commands.tex	TEX	Delete
docs/natbib.sty	TeX auxiliary	Delete
docs/reproducibility.tex	unknown	Delete
docs/setup.tex	unknown	Delete
docs/std_macros.tex	unknown	Delete
docs/table-img.tex	TEX	Delete
docs/theory.tex	TEX	Delete

